A Test Suite for Efficient Robustness Evaluation of Face Recognition Systems

Face recognition is a widely used authentication technology in practice, where robustness is required. It is thus essential to have an efficient and easy-to-use method for evaluating the robustness of (possibly third-party) trained face recognition systems. Existing approaches to evaluating the robustness of face recognition systems are either based on empirical evaluation (e.g., measuring attacking success rate using state-of-the-art attacking methods) or formal analysis (e.g., measuring the Lipschitz constant). While the former demands significant user efforts and expertise, the latter is extremely time-consuming. In pursuit of a comprehensive, efficient, easy-to-use and scalable estimation of the robustness of face recognition systems, we take an old-school alternative approach and introduce RobFace, i.e., evaluation using an optimised test suite. It contains transferable adversarial face images that are designed to comprehensively evaluate a face recognition system's robustness along a variety of dimensions. RobFace is system-agnostic and still consistent with system-specific empirical evaluation or formal analysis. We support this claim through extensive experimental results with various perturbations on multiple face recognition systems. To our knowledge, RobFace is the first system-agnostic robustness estimation test suite.

==> robustness.dat <==
system	pglassrand	pglassnoreg	b1l2	b2l2	pl2	b1linf	b2linf	plinf	b1glass	pglass	b1mask	pmask	b1barrel	pbarrel	b1age	page	b1pose	ppose	b1rect	prect	b1illum	pillum
1	93.33333333	100	100	100	100	100	100	100	100	100	61.91646192	71.01038866	56.82640145	51.86418293	0	0	15.54307116	13.20582911	100	100	0	0
2	26.66666667	33.77172381	54.56081081	65.52067991	0	3.179972936	71.32024127	0	33.77172381	0	100	100	100	100	17.36111111	21.27215828	0	4.644809013	0	0	100	100
3	66.66666667	46.2188821	70.10135135	52.82281124	68.49315068	79.36400541	47.01815783	80	46.2188821	38.15789474	22.03112203	22.56846038	3.752260398	21.67110617	88.67521368	90.09384569	64.23220974	63.66120113	55.44041451	66.66666667	17.25490196	38.91656618
4	0	37.4823861	27.36486486	29.09665446	26.02739726	6.359945873	39.43125384	0	37.4823861	32.23684211	33.4971335	33.05004579	0.452079566	16.87749794	95.67307692	100	100	100	44.04145078	33.33333333	30.58823529	50.43585939
5	93.33333333	0	30.57432432	66.25758276	30.1369863	11.77266576	0	10	0	0	90.82719083	94.05099088	65.4159132	71.93741852	0.747863248	5.839417882	3.445692884	0	9.844559585	33.33333333	37.89215686	60.08717497
6	66.66666667	34.66416158	39.69594595	27.10708281	52.05479452	2.909336942	36.59293749	30	34.66416158	34.21052632	38.001638	36.16619657	4.611211573	25.26631323	100	99.68717461	69.66292135	72.04007511	28.49740933	0	34.90196078	54.79451505
7	100	56.6354	53.20945946	26.12946609	64.38356164	11.50202977	46.06700537	5	44.95068107	27.63157895	0	0	2.802893309	11.58455295	73.4508547	77.89364283	61.76029963	66.57559286	31.60621762	33.33333333	28.57843137	49.68866525
8	100	97.604606	31.75675676	47.41382205	46.57534247	31.46143437	26.87659818	45	26.86707374	23.68421053	47.66584767	49.95278215	3.842676311	23.43542	69.12393162	69.9687181	42.09737828	38.52458818	47.15025907	66.66666667	28.33333333	48.9414711
9	100	46.6856	0	0	0	0	94.83958037	30	92.29685298	50.65789474	45.04504505	45.89235504	0	0	79.7542735	83.62878345	72.35955056	71.7668492	49.74093264	66.66666667	0.882352941	21.91781837

